Cyber physical modeling of distributed resources for distribution system operations

Co-simulation platforms are necessary to study the interactions of complex systems integrated in future smart grids. The Virtual Grid Integration Laboratory (VirGIL) is a modular co-simulation platform designed to study interactions between demand response strategies, building comfort, communication networks, and power system operation. This paper presents the coupling of power systems, buildings, communications and control under a master algorithm. There are two objectives. First, to use a modular architecture for VirGIL, based on the Functional Mock-up Interface (FMI), where several different modules can be added, exchanged, and tested. Second, to use a commercial power system simulation platform, familiar to power system operators, such as DIgSILENT Powerfactory. This will help reduce the barriers to the industry for adopting such platforms, investigate and subsequently deploy demand response strategies in their daily operation. VirGIL further introduces the integration of the Quantized State System (QSS) methods for simulation in this co-simulation platform. Results on how these systems interact using a real network and consumption data are also presented.

==> figures/Qtotalnecessary_DQ_SP.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Qtotalnecessary_DQ_SP.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \scriptsize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.125,0.05222548){\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.28,0.05222548){\makebox(0,0)[b]{\smash{20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.435,0.05222548){\makebox(0,0)[b]{\smash{40}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.58999999,0.05222548){\makebox(0,0)[b]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.74499999,0.05222548){\makebox(0,0)[b]{\smash{80}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.90000004,0.05222548){\makebox(0,0)[b]{\smash{100}}}%
    \put(0.51250002,0.02338219){\makebox(0,0)[b]{\smash{1 day (in 15 min intervals)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.06925133){\makebox(0,0)[rb]{\smash{−20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.15496561){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.2406799){\makebox(0,0)[rb]{\smash{20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.32639416){\makebox(0,0)[rb]{\smash{40}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.41210845){\makebox(0,0)[rb]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.49782274){\makebox(0,0)[rb]{\smash{80}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.58353702){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.11805556,0.6692513){\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.02489909,0.375){\rotatebox{90}{\makebox(0,0)[b]{\smash{Reactive Power (kvar)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.24081379,0.60294835){\makebox(0,0)[lb]{\smash{Total Q}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Qtotalnecessary_DQ_SP.pdf}}%
    \put(0.24081379,0.56555773){\makebox(0,0)[lb]{\smash{Delta Q}}}%
  \end{picture}%
\endgroup%


==> figures/V_A6_V_B71_noControl.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'V_A6_V_B71_noControl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
  \scriptsize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{V_A6_V_B71_noControl.pdf}}%
    \put(0.125,0.05222548){\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{V_A6_V_B71_noControl.pdf}}%
    \put(0.28645833,0.05222548){\makebox(0,0)[b]{\smash{20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{V_A6_V_B71_noControl.pdf}}%
    \put(0.44791667,0.05222548){\makebox(0,0)[b]{\smash{40}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{V_A6_V_B71_noControl.pdf}}%
    \put(0.609375,0.05222548){\makebox(0,0)[b]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{V_A6_V_B71_noControl.pdf}}%
    \put(0.77083333,0.05222548){\makebox(0,0)[b]{\smash{80}}}%
    \put(0.51250002,0.02338219){\makebox(0,0)[b]{\smash{1 day (in 15 min intervals)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.06925133){\makebox(0,0)[rb]{\smash{0.986}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.14425129){\makebox(0,0)[rb]{\smash{0.988}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.21925131){\makebox(0,0)[rb]{\smash{0.990}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.29425128){\makebox(0,0)[rb]{\smash{0.992}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.3692513){\makebox(0,0)[rb]{\smash{0.994}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.4442513){\makebox(0,0)[rb]{\smash{0.996}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.51925129){\makebox(0,0)[rb]{\smash{0.998}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.5942513){\makebox(0,0)[rb]{\smash{1.000}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{V_A6_V_B71_noControl.pdf}}%
    \put(0.11805556,0.6692513){\makebox(0,0)[rb]{\smash{1.002}}}%
    \put(0.04794271,0.375){\rotatebox{90}{\makebox(0,0)[b]{\smash{Voltage (p.u.)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{V_A6_V_B71_noControl.pdf}}%
    \put(0.30522355,0.61405946){\makebox(0,0)[lb]{\smash{SW-A6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{V_A6_V_B71_noControl.pdf}}%
    \put(0.30522355,0.57736415){\makebox(0,0)[lb]{\smash{B71}}}%
  \end{picture}%
\endgroup%


==> figures/V_A6_V_B71_withControl.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'V_A6_V_B71_withControl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
  \scriptsize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{V_A6_V_B71_withControl.pdf}}%
    \put(0.125,0.05222548){\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{V_A6_V_B71_withControl.pdf}}%
    \put(0.28645833,0.05222548){\makebox(0,0)[b]{\smash{20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{V_A6_V_B71_withControl.pdf}}%
    \put(0.44791667,0.05222548){\makebox(0,0)[b]{\smash{40}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{V_A6_V_B71_withControl.pdf}}%
    \put(0.609375,0.05222548){\makebox(0,0)[b]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{V_A6_V_B71_withControl.pdf}}%
    \put(0.77083333,0.05222548){\makebox(0,0)[b]{\smash{80}}}%
    \put(0.51250002,0.02338219){\makebox(0,0)[b]{\smash{1 day (in seconds)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.06925133){\makebox(0,0)[rb]{\smash{0.986}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.14425129){\makebox(0,0)[rb]{\smash{0.988}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.21925131){\makebox(0,0)[rb]{\smash{0.990}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.29425128){\makebox(0,0)[rb]{\smash{0.992}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.3692513){\makebox(0,0)[rb]{\smash{0.994}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.4442513){\makebox(0,0)[rb]{\smash{0.996}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.51925129){\makebox(0,0)[rb]{\smash{0.998}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.5942513){\makebox(0,0)[rb]{\smash{1.000}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{V_A6_V_B71_withControl.pdf}}%
    \put(0.11805556,0.6692513){\makebox(0,0)[rb]{\smash{1.002}}}%
    \put(0.04794271,0.375){\rotatebox{90}{\makebox(0,0)[b]{\smash{Voltage [p.u]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{V_A6_V_B71_withControl.pdf}}%
    \put(0.29689022,0.61683723){\makebox(0,0)[lb]{\smash{SW-A6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{V_A6_V_B71_withControl.pdf}}%
    \put(0.29689022,0.58014193){\makebox(0,0)[lb]{\smash{B71}}}%
  \end{picture}%
\endgroup%


==> figures/make-qss-figures/run-exp-pr-qss1.ref.txt <==
# Exponential problem (lambda=-1.0)
# Qss1
# absTol=0.00100000, relTol=0.00100000
time, x
0.00000, 1.00000
0.00100000, 0.999000
0.00200100, 0.998000
0.00300301, 0.997000
0.00400601, 0.996000
0.00501003, 0.995000
0.00601506, 0.994000
0.00702109, 0.993000
0.00802814, 0.992000
0.00903621, 0.991000
0.0100453, 0.990000
0.0110554, 0.989000
0.0120665, 0.988000
0.0130787, 0.987000
0.0140918, 0.986000
0.0151060, 0.985000
0.0161213, 0.984000
0.0171375, 0.983000
0.0181548, 0.982000
0.0191731, 0.981000
0.0201925, 0.980000
0.0212129, 0.979000
0.0222344, 0.978000
0.0232569, 0.977000
0.0242804, 0.976000
0.0253050, 0.975000
0.0263306, 0.974000
0.0273573, 0.973000
0.0283851, 0.972000
0.0294139, 0.971000
0.0304437, 0.970000
0.0314747, 0.969000
0.0325067, 0.968000
0.0335397, 0.967000
0.0345739, 0.966000
0.0356090, 0.965000
0.0366453, 0.964000
0.0376827, 0.963000
0.0387211, 0.962000
0.0397606, 0.961000
0.0408012, 0.960000
0.0418428, 0.959000
0.0428856, 0.958000
0.0439294, 0.957000
0.0449744, 0.956000
0.0460204, 0.955000
0.0470675, 0.954000
0.0481157, 0.953000
0.0491650, 0.952000
0.0502155, 0.951000
0.0512670, 0.950000
0.0523196, 0.949000
0.0533734, 0.948000
0.0544282, 0.947000
0.0554842, 0.946000
0.0565413, 0.945000
0.0575995, 0.944000
0.0586588, 0.943000
0.0597192, 0.942000
0.0607808, 0.941000
0.0618435, 0.940000
0.0629073, 0.939000
0.0639723, 0.938000
0.0650384, 0.937000
0.0661056, 0.936000
0.0671740, 0.935000
0.0682435, 0.934000
0.0693142, 0.933000
0.0703860, 0.932000
0.0714590, 0.931000
0.0725331, 0.930000
0.0736083, 0.929000
0.0746848, 0.928000
0.0757624, 0.927000
0.0768411, 0.926000
0.0779210, 0.925000
0.0790021, 0.924000
0.0800843, 0.923000
0.0811678, 0.922000
0.0822524, 0.921000
0.0833381, 0.920000
0.0844251, 0.919000
0.0855132, 0.918000
0.0866026, 0.917000
0.0876931, 0.916000
0.0887848, 0.915000
0.0898777, 0.914000
0.0909718, 0.913000
0.0920671, 0.912000
0.0931636, 0.911000
0.0942612, 0.910000
0.0953601, 0.909000
0.0964603, 0.908000
0.0975616, 0.907000
0.0986641, 0.906000
0.0997679, 0.905000
0.100873, 0.904000
0.101979, 0.903000
0.103086, 0.902000
0.104195, 0.901000
0.105305, 0.900000
0.106416, 0.899000
0.107528, 0.898000
0.108642, 0.897000
0.109757, 0.896000
0.110873, 0.895000
0.111990, 0.894000
0.113109, 0.893000
0.114229, 0.892000
0.115350, 0.891000
0.116472, 0.890000
0.117596, 0.889000
0.118720, 0.888000
0.119847, 0.887000
0.120974, 0.886000
0.122103, 0.885000
0.123233, 0.884000
0.124364, 0.883000
0.125496, 0.882000
0.126630, 0.881000
0.127765, 0.880000
0.128902, 0.879000
0.130039, 0.878000
0.131178, 0.877000
0.132318, 0.876000
0.133460, 0.875000
0.134603, 0.874000
0.135747, 0.873000
0.136892, 0.872000
0.138039, 0.871000
0.139187, 0.870000
0.140337, 0.869000
0.141488, 0.868000
0.142640, 0.867000
0.143793, 0.866000
0.144948, 0.865000
0.146104, 0.864000
0.147261, 0.863000
0.148420, 0.862000
0.149580, 0.861000
0.150742, 0.860000
0.151904, 0.859000
0.153068, 0.858000
0.154234, 0.857000
0.155401, 0.856000
0.156569, 0.855000
0.157739, 0.854000
0.158910, 0.853000
0.160082, 0.852000
0.161256, 0.851000
0.162431, 0.850000
0.163607, 0.849000
0.164785, 0.848000
0.165964, 0.847000
0.167145, 0.846000
0.168327, 0.845000
0.169510, 0.844000
0.170695, 0.843000
0.171881, 0.842000
0.173069, 0.841000
0.174258, 0.840000
0.175449, 0.839000
0.176641, 0.838000
0.177834, 0.837000
0.179029, 0.836000
0.180225, 0.835000
0.181422, 0.834000
0.182621, 0.833000
0.183822, 0.832000
0.185024, 0.831000
0.186227, 0.830000
0.187432, 0.829000
0.188638, 0.828000
0.189846, 0.827000
0.191055, 0.826000
0.192266, 0.825000
0.193478, 0.824000
0.194692, 0.823000
0.195907, 0.822000
0.197123, 0.821000
0.198341, 0.820000
0.199561, 0.819000
0.200782, 0.818000
0.202004, 0.817000
0.203228, 0.816000
0.204454, 0.815000
0.205681, 0.814000
0.206909, 0.813000
0.208139, 0.812000
0.209371, 0.811000
0.210604, 0.810000
0.211838, 0.809000
0.213074, 0.808000
0.214312, 0.807000
0.215551, 0.806000
0.216792, 0.805000
0.218034, 0.804000
0.219278, 0.803000
0.220523, 0.802000
0.221770, 0.801000
0.223019, 0.800000
0.224269, 0.799000
0.225520, 0.798000
0.226773, 0.797000
0.228028, 0.796000
0.229284, 0.795000
0.230542, 0.794000
0.231802, 0.793000
0.233063, 0.792000
0.234325, 0.791000
0.235589, 0.790000
0.236855, 0.789000
0.238123, 0.788000
0.239392, 0.787000
0.240662, 0.786000
0.241935, 0.785000
0.243209, 0.784000
0.244484, 0.783000
0.245761, 0.782000
0.247040, 0.781000
0.248320, 0.780000
0.249602, 0.779000
0.250886, 0.778000
0.252171, 0.777000
0.253458, 0.776000
0.254747, 0.775000
0.256037, 0.774000
0.257329, 0.773000
0.258623, 0.772000
0.259918, 0.771000
0.261215, 0.770000
0.262514, 0.769000
0.263815, 0.768000
0.265117, 0.767000
0.266420, 0.766000
0.267726, 0.765000
0.269033, 0.764000
0.270342, 0.763000
0.271653, 0.762000
0.272965, 0.761000
0.274279, 0.760000
0.275595, 0.759000
0.276912, 0.758000
0.278232, 0.757000
0.279553, 0.756000
0.280875, 0.755000
0.282200, 0.754000
0.283526, 0.753000
0.284854, 0.752000
0.286184, 0.751000
0.287515, 0.750000
0.288849, 0.749000
0.290184, 0.748000
0.291521, 0.747000
0.292860, 0.746000
0.294200, 0.745000
0.295542, 0.744000
0.296886, 0.743000
0.298232, 0.742000
0.299580, 0.741000
0.300929, 0.740000
0.302281, 0.739000
0.303634, 0.738000
0.304989, 0.737000
0.306346, 0.736000
0.307705, 0.735000
0.309065, 0.734000
0.310428, 0.733000
0.311792, 0.732000
0.313158, 0.731000
0.314526, 0.730000
0.315896, 0.729000
0.317267, 0.728000
0.318641, 0.727000
0.320017, 0.726000
0.321394, 0.725000
0.322773, 0.724000
0.324155, 0.723000
0.325538, 0.722000
0.326923, 0.721000
0.328310, 0.720000
0.329699, 0.719000
0.331089, 0.718000
0.332482, 0.717000
0.333877, 0.716000
0.335274, 0.715000
0.336672, 0.714000
0.338073, 0.713000
0.339475, 0.712000
0.340880, 0.711000
0.342286, 0.710000
0.343695, 0.709000
0.345105, 0.708000
0.346517, 0.707000
0.347932, 0.706000
0.349348, 0.705000
0.350767, 0.704000
0.352187, 0.703000
0.353610, 0.702000
0.355034, 0.701000
0.356461, 0.700000
0.357889, 0.699000
0.359320, 0.698000
0.360753, 0.697000
0.362187, 0.696000
0.363624, 0.695000
0.365063, 0.694000
0.366504, 0.693000
0.367947, 0.692000
0.369392, 0.691000
0.370839, 0.690000
0.372288, 0.689000
0.373740, 0.688000
0.375193, 0.687000
0.376649, 0.686000
0.378107, 0.685000
0.379566, 0.684000
0.381028, 0.683000
0.382493, 0.682000
0.383959, 0.681000
0.385427, 0.680000
0.386898, 0.679000
0.388371, 0.678000
0.389846, 0.677000
0.391323, 0.676000
0.392802, 0.675000
0.394283, 0.674000
0.395767, 0.673000
0.397253, 0.672000
0.398741, 0.671000
0.400231, 0.670000
0.401724, 0.669000
0.403219, 0.668000
0.404716, 0.667000
0.406215, 0.666000
0.407716, 0.665000
0.409220, 0.664000
0.410726, 0.663000
0.412235, 0.662000
0.413745, 0.661000
0.415258, 0.660000
0.416773, 0.659000
0.418291, 0.658000
0.419810, 0.657000
0.421332, 0.656000
0.422857, 0.655000
0.424384, 0.654000
0.425913, 0.653000
0.427444, 0.652000
0.428978, 0.651000
0.430514, 0.650000
0.432052, 0.649000
0.433593, 0.648000
0.435136, 0.647000
0.436682, 0.646000
0.438230, 0.645000
0.439780, 0.644000
0.441333, 0.643000
0.442888, 0.642000
0.444446, 0.641000
0.446006, 0.640000
0.447568, 0.639000
0.449133, 0.638000
0.450701, 0.637000
0.452271, 0.636000
0.453843, 0.635000
0.455418, 0.634000
0.456995, 0.633000
0.458575, 0.632000
0.460157, 0.631000
0.461742, 0.630000
0.463329, 0.629000
0.464919, 0.628000
0.466511, 0.627000
0.468106, 0.626000
0.469704, 0.625000
0.471304, 0.624000
0.472906, 0.623000
0.474511, 0.622000
0.476119, 0.621000
0.477729, 0.620000
0.479342, 0.619000
0.480958, 0.618000
0.482576, 0.617000
0.484197, 0.616000
0.485820, 0.615000
0.487446, 0.614000
0.489075, 0.613000
0.490706, 0.612000
0.492340, 0.611000
0.493977, 0.610000
0.495616, 0.609000
0.497258, 0.608000
0.498903, 0.607000
0.500550, 0.606000
0.502201, 0.605000
0.503853, 0.604000
0.505509, 0.603000
0.507167, 0.602000
0.508829, 0.601000
0.510492, 0.600000
0.512159, 0.599000
0.513829, 0.598000
0.515501, 0.597000
0.517176, 0.596000
0.518854, 0.595000
0.520534, 0.594000
0.522218, 0.593000
0.523904, 0.592000
0.525593, 0.591000
0.527285, 0.590000
0.528980, 0.589000
0.530678, 0.588000
0.532379, 0.587000
0.534082, 0.586000
0.535789, 0.585000
0.537498, 0.584000
0.539211, 0.583000
0.540926, 0.582000
0.542644, 0.581000
0.544365, 0.580000
0.546089, 0.579000
0.547817, 0.578000
0.549547, 0.577000
0.551280, 0.576000
0.553016, 0.575000
0.554755, 0.574000
0.556497, 0.573000
0.558242, 0.572000
0.559991, 0.571000
0.561742, 0.570000
0.563496, 0.569000
0.565254, 0.568000
0.567014, 0.567000
0.568778, 0.566000
0.570545, 0.565000
0.572315, 0.564000
0.574088, 0.563000
0.575864, 0.562000
0.577643, 0.561000
0.579426, 0.560000
0.581212, 0.559000
0.583000, 0.558000
0.584793, 0.557000
0.586588, 0.556000
0.588386, 0.555000
0.590188, 0.554000
0.591993, 0.553000
0.593802, 0.552000
0.595613, 0.551000
0.597428, 0.550000
0.599246, 0.549000
0.601068, 0.548000
0.602893, 0.547000
0.604721, 0.546000
0.606552, 0.545000
0.608387, 0.544000
0.610225, 0.543000
0.612067, 0.542000
0.613912, 0.541000
0.615760, 0.540000
0.617612, 0.539000
0.619468, 0.538000
0.621326, 0.537000
0.623188, 0.536000
0.625054, 0.535000
0.626923, 0.534000
0.628796, 0.533000
0.630672, 0.532000
0.632552, 0.531000
0.634435, 0.530000
0.636322, 0.529000
0.638212, 0.528000
0.640106, 0.527000
0.642004, 0.526000
0.643905, 0.525000
0.645810, 0.524000
0.647718, 0.523000
0.649630, 0.522000
0.651546, 0.521000
0.653465, 0.520000
0.655388, 0.519000
0.657315, 0.518000
0.659246, 0.517000
0.661180, 0.516000
0.663118, 0.515000
0.665059, 0.514000
0.667005, 0.513000
0.668954, 0.512000
0.670907, 0.511000
0.672864, 0.510000
0.674825, 0.509000
0.676790, 0.508000
0.678758, 0.507000
0.680731, 0.506000
0.682707, 0.505000
0.684687, 0.504000
0.686671, 0.503000
0.688659, 0.502000
0.690651, 0.501000
0.692647, 0.500000
0.694647, 0.499000
0.696651, 0.498000
0.698659, 0.497000
0.700672, 0.496000
0.702688, 0.495000
0.704708, 0.494000
0.706732, 0.493000
0.708761, 0.492000
0.710793, 0.491000
0.712830, 0.490000
0.714871, 0.489000
0.716916, 0.488000
0.718965, 0.487000
0.721018, 0.486000
0.723076, 0.485000
0.725138, 0.484000
0.727204, 0.483000
0.729274, 0.482000
0.731349, 0.481000
0.733428, 0.480000
0.735511, 0.479000
0.737599, 0.478000
0.739691, 0.477000
0.741787, 0.476000
0.743888, 0.475000
0.745993, 0.474000
0.748103, 0.473000
0.750217, 0.472000
0.752336, 0.471000
0.754459, 0.470000
0.756587, 0.469000
0.758719, 0.468000
0.760856, 0.467000
0.762997, 0.466000
0.765143, 0.465000
0.767293, 0.464000
0.769449, 0.463000
0.771608, 0.462000
0.773773, 0.461000
0.775942, 0.460000
0.778116, 0.459000
0.780295, 0.458000
0.782478, 0.457000
0.784666, 0.456000
0.786859, 0.455000
0.789057, 0.454000
0.791260, 0.453000
0.793467, 0.452000
0.795680, 0.451000
0.797897, 0.450000
0.800119, 0.449000
0.802346, 0.448000
0.804578, 0.447000
0.806816, 0.446000
0.809058, 0.445000
0.811305, 0.444000
0.813557, 0.443000
0.815815, 0.442000
0.818077, 0.441000
0.820345, 0.440000
0.822617, 0.439000
0.824895, 0.438000
0.827178, 0.437000
0.829467, 0.436000
0.831760, 0.435000
0.834059, 0.434000
0.836363, 0.433000
0.838673, 0.432000
0.840987, 0.431000
0.843308, 0.430000
0.845633, 0.429000
0.847964, 0.428000
0.850301, 0.427000
0.852643, 0.426000
0.854990, 0.425000
0.857343, 0.424000
0.859701, 0.423000
0.862066, 0.422000
0.864435, 0.421000
0.866810, 0.420000
0.869191, 0.419000
0.871578, 0.418000
0.873970, 0.417000
0.876368, 0.416000
0.878772, 0.415000
0.881182, 0.414000
0.883597, 0.413000
0.886019, 0.412000
0.888446, 0.411000
0.890879, 0.410000
0.893318, 0.409000
0.895763, 0.408000
0.898214, 0.407000
0.900671, 0.406000
0.903134, 0.405000
0.905603, 0.404000
0.908078, 0.403000
0.910560, 0.402000
0.913047, 0.401000
0.915541, 0.400000
0.918041, 0.399000
0.920547, 0.398000
0.923060, 0.397000
0.925579, 0.396000
0.928104, 0.395000
0.930636, 0.394000
0.933174, 0.393000
0.935718, 0.392000
0.938269, 0.391000
0.940827, 0.390000
0.943391, 0.389000
0.945962, 0.388000
0.948539, 0.387000
0.951123, 0.386000
0.953714, 0.385000
0.956311, 0.384000
0.958915, 0.383000
0.961526, 0.382000
0.964144, 0.381000
0.966769, 0.380000
0.969400, 0.379000
0.972039, 0.378000
0.974684, 0.377000
0.977337, 0.376000
0.979996, 0.375000
0.982663, 0.374000
0.985337, 0.373000
0.988018, 0.372000
0.990706, 0.371000
0.993401, 0.370000
0.996104, 0.369000
0.998814, 0.368000
1.00153, 0.367000
1.00426, 0.366000
1.00699, 0.365000
1.00973, 0.364000
1.01248, 0.363000
1.01523, 0.362000
1.01799, 0.361000
1.02076, 0.360000
1.02354, 0.359000
1.02633, 0.358000
1.02912, 0.357000
1.03192, 0.356000
1.03473, 0.355000
1.03755, 0.354000
1.04037, 0.353000
1.04320, 0.352000
1.04605, 0.351000
1.04889, 0.350000
1.05175, 0.349000
1.05462, 0.348000
1.05749, 0.347000
1.06037, 0.346000
1.06326, 0.345000
1.06616, 0.344000
1.06907, 0.343000
1.07198, 0.342000
1.07491, 0.341000
1.07784, 0.340000
1.08078, 0.339000
1.08373, 0.338000
1.08669, 0.337000
1.08966, 0.336000
1.09263, 0.335000
1.09562, 0.334000
1.09861, 0.333000
1.10161, 0.332000
1.10463, 0.331000
1.10765, 0.330000
1.11068, 0.329000
1.11372, 0.328000
1.11677, 0.327000
1.11982, 0.326000
1.12289, 0.325000
1.12597, 0.324000
1.12906, 0.323000
1.13215, 0.322000
1.13526, 0.321000
1.13837, 0.320000
1.14150, 0.319000
1.14463, 0.318000
1.14778, 0.317000
1.15093, 0.316000
1.15410, 0.315000
1.15727, 0.314000
1.16046, 0.313000
1.16365, 0.312000
1.16686, 0.311000
1.17007, 0.310000
1.17330, 0.309000
1.17653, 0.308000
1.17978, 0.307000
1.18304, 0.306000
1.18630, 0.305000
1.18958, 0.304000
1.19287, 0.303000
1.19617, 0.302000
1.19948, 0.301000
1.20281, 0.300000
1.20614, 0.299000
1.20948, 0.298000
1.21284, 0.297000
1.21621, 0.296000
1.21959, 0.295000
1.22298, 0.294000
1.22638, 0.293000
1.22979, 0.292000
1.23321, 0.291000
1.23665, 0.290000
1.24010, 0.289000
1.24356, 0.288000
1.24703, 0.287000
1.25052, 0.286000
1.25401, 0.285000
1.25752, 0.284000
1.26104, 0.283000
1.26458, 0.282000
1.26812, 0.281000
1.27168, 0.280000
1.27525, 0.279000
1.27884, 0.278000
1.28243, 0.277000
1.28604, 0.276000
1.28967, 0.275000
1.29330, 0.274000
1.29695, 0.273000
1.30062, 0.272000
1.30429, 0.271000
1.30798, 0.270000
1.31169, 0.269000
1.31540, 0.268000
1.31914, 0.267000
1.32288, 0.266000
1.32664, 0.265000
1.33041, 0.264000
1.33420, 0.263000
1.33800, 0.262000
1.34182, 0.261000
1.34565, 0.260000
1.34950, 0.259000
1.35336, 0.258000
1.35723, 0.257000
1.36113, 0.256000
1.36503, 0.255000
1.36895, 0.254000
1.37289, 0.253000
1.37684, 0.252000
1.38081, 0.251000
1.38480, 0.250000
1.38880, 0.249000
1.39281, 0.248000
1.39684, 0.247000
1.40089, 0.246000
1.40496, 0.245000
1.40904, 0.244000
1.41314, 0.243000
1.41725, 0.242000
1.42139, 0.241000
1.42553, 0.240000
1.42970, 0.239000
1.43389, 0.238000
1.43809, 0.237000
1.44231, 0.236000
1.44654, 0.235000
1.45080, 0.234000
1.45507, 0.233000
1.45936, 0.232000
1.46367, 0.231000
1.46800, 0.230000
1.47235, 0.229000
1.47672, 0.228000
1.48110, 0.227000
1.48551, 0.226000
1.48993, 0.225000
1.49438, 0.224000
1.49884, 0.223000
1.50333, 0.222000
1.50783, 0.221000
1.51236, 0.220000
1.51690, 0.219000
1.52147, 0.218000
1.52606, 0.217000
1.53066, 0.216000
1.53529, 0.215000
1.53994, 0.214000
1.54462, 0.213000
1.54931, 0.212000
1.55403, 0.211000
1.55877, 0.210000
1.56353, 0.209000
1.56832, 0.208000
1.57312, 0.207000
1.57795, 0.206000
1.58281, 0.205000
1.58769, 0.204000
1.59259, 0.203000
1.59751, 0.202000
1.60246, 0.201000
1.60744, 0.200000
1.61244, 0.199000
1.61747, 0.198000
1.62252, 0.197000
1.62759, 0.196000
1.63269, 0.195000
1.63782, 0.194000
1.64298, 0.193000
1.64816, 0.192000
1.65337, 0.191000
1.65860, 0.190000
1.66387, 0.189000
1.66916, 0.188000
1.67448, 0.187000
1.67982, 0.186000
1.68520, 0.185000
1.69060, 0.184000
1.69604, 0.183000
1.70150, 0.182000
1.70700, 0.181000
1.71252, 0.180000
1.71808, 0.179000
1.72367, 0.178000
1.72928, 0.177000
1.73493, 0.176000
1.74061, 0.175000
1.74633, 0.174000
1.75208, 0.173000
1.75786, 0.172000
1.76367, 0.171000
1.76952, 0.170000
1.77540, 0.169000
1.78132, 0.168000
1.78727, 0.167000
1.79326, 0.166000
1.79928, 0.165000
1.80534, 0.164000
1.81144, 0.163000
1.81758, 0.162000
1.82375, 0.161000
1.82996, 0.160000
1.83621, 0.159000
1.84250, 0.158000
1.84883, 0.157000
1.85520, 0.156000
1.86161, 0.155000
1.86806, 0.154000
1.87455, 0.153000
1.88109, 0.152000
1.88767, 0.151000
1.89429, 0.150000
1.90096, 0.149000
1.90767, 0.148000
1.91443, 0.147000
1.92123, 0.146000
1.92808, 0.145000
1.93497, 0.144000
1.94192, 0.143000
1.94891, 0.142000
1.95595, 0.141000
1.96305, 0.140000
1.97019, 0.139000
1.97738, 0.138000
1.98463, 0.137000
1.99193, 0.136000
1.99928, 0.135000
2.00669, 0.134000
2.01415, 0.133000
2.02167, 0.132000
2.02925, 0.131000
2.03688, 0.130000
2.04457, 0.129000
2.05232, 0.128000
2.06014, 0.127000
2.06801, 0.126000
2.07595, 0.125000
2.08395, 0.124000
2.09201, 0.123000
2.10014, 0.122000
2.10834, 0.121000
2.11660, 0.120000
2.12494, 0.119000
2.13334, 0.118000
2.14181, 0.117000
2.15036, 0.116000
2.15898, 0.115000
2.16768, 0.114000
2.17645, 0.113000
2.18530, 0.112000
2.19423, 0.111000
2.20324, 0.110000
2.21233, 0.109000
2.22150, 0.108000
2.23076, 0.107000
2.24011, 0.106000
2.24954, 0.105000
2.25906, 0.104000
2.26868, 0.103000
2.27839, 0.102000
2.28819, 0.101000
2.29809, 0.100000
2.30809, 0.0990000
2.31819, 0.0980000
2.32840, 0.0970000
2.33871, 0.0960000
2.34912, 0.0950000
2.35965, 0.0940000
2.37029, 0.0930000
2.38104, 0.0920000
2.39191, 0.0910000
2.40290, 0.0900000
2.41401, 0.0890000
2.42525, 0.0880000
2.43661, 0.0870000
2.44811, 0.0860000
2.45973, 0.0850000
2.47150, 0.0840000
2.48340, 0.0830000
2.49545, 0.0820000
2.50765, 0.0810000
2.51999, 0.0800000
2.53249, 0.0790000
2.54515, 0.0780000
2.55797, 0.0770000
2.57096, 0.0760000
2.58412, 0.0750000
2.59745, 0.0740000
2.61096, 0.0730000
2.62466, 0.0720000
2.63855, 0.0710000
2.65263, 0.0700000
2.66692, 0.0690000
2.68141, 0.0680000
2.69612, 0.0670000
2.71104, 0.0660000
2.72620, 0.0650000
2.74158, 0.0640000
2.75720, 0.0630000
2.77308, 0.0620000
2.78921, 0.0610000
2.80560, 0.0600000
2.82227, 0.0590000
2.83922, 0.0580000
2.85646, 0.0570000
2.87400, 0.0560000
2.89186, 0.0550000
2.91004, 0.0540000
2.92856, 0.0530000
2.94743, 0.0520000
2.96666, 0.0510000
2.98627, 0.0500000
3.00000, 0.0493133


==> figures/make-qss-figures/run-exp-pr-qss2fd.ref.txt <==
# Exponential problem (lambda=-1.0)
# Qss2_fd
# absTol=0.00100000, relTol=0.00100000
time, x
0.00000, 1.00000
0.00100050, 0.999000
0.0457447, 0.955301
0.0925592, 0.911625
0.140560, 0.868917
0.189761, 0.827217
0.240219, 0.786530
0.292002, 0.746856
0.345181, 0.708195
0.399836, 0.670547
0.456049, 0.633912
0.513915, 0.598292
0.573534, 0.563686
0.635015, 0.530095
0.698482, 0.497519
0.764067, 0.465959
0.831919, 0.435416
0.902201, 0.405889
0.975096, 0.377380
1.05081, 0.349889
1.12957, 0.323417
1.21163, 0.297965
1.29730, 0.273533
1.38690, 0.250123
1.48082, 0.227735
1.57950, 0.206371
1.68346, 0.186031
1.79332, 0.166717
1.90978, 0.148430
2.03373, 0.131173
2.16621, 0.114947
2.30851, 0.0997537
2.46225, 0.0855963
2.62950, 0.0724775
2.81295, 0.0604008
3.00000, 0.0501596

